Supporting Energy-Based Learning With An Ising Machine Substrate: A Case Study on RBM

Nature apparently does a lot of computation constantly. If we can harness some of that computation at an appropriate level, we can potentially perform certain type of computation (much) faster and more efficiently than we can do with a von Neumann computer. Indeed, many powerful algorithms are inspired by nature and are thus prime candidates for nature-based computation. One particular branch of this effort that has seen some recent rapid advances is Ising machines. Some Ising machines are already showing better performance and energy efficiency for optimization problems. Through design iterations and co-evolution between hardware and algorithm, we expect more benefits from nature-based computing systems. In this paper, we make a case for an augmented Ising machine suitable for both training and inference using an energy-based machine learning algorithm. We show that with a small change, the Ising substrate accelerate key parts of the algorithm and achieve non-trivial speedup and efficiency gain. With a more substantial change, we can turn the machine into a self-sufficient gradient follower to virtually complete training entirely in hardware. This can bring about 29x speedup and about 1000x reduction in energy compared to a Tensor Processing Unit (TPU) host.

==> FIGS/emnist_.csv <==
-551.533233,-551.533233,-488.590548
-255.456906,-253.221053,-210.814813
-226.208713,-221.537084,-207.039656
-212.196183,-206.103181,-208.383758
-207.870552,-196.225313,-206.176042
-203.926759,-189.660647,-208.378662
-202.991636,-186.23359,-208.175005
-203.248836,-182.093696,-210.103927
-206.597677,-181.791108,-212.088753
-208.099493,-178.631348,-210.266442
-205.361398,-178.35051,-211.858927
-208.343499,-175.225162,-214.853126
-208.351855,-174.885229,-214.156906
-210.181472,-174.977722,-213.573172
-210.449096,-174.486624,-211.100691
-212.057088,-173.390273,-213.984241
-213.405714,-173.489402,-214.234851
-212.801223,-174.04621,-214.01948
-215.479646,-172.916286,-212.682694
-215.052183,-172.857937,-211.081352
-214.69479,-172.293031,-214.027874
-217.165425,-172.234858,-214.72141
-221.435215,-170.402126,-213.267726
-215.712951,-170.494298,-211.126334
-222.779368,-171.482659,-214.950047
-220.480449,-171.161362,-212.176342
-223.846287,-169.410418,-213.780815
-220.60159,-169.469969,-212.446334
-222.59484,-169.377041,-215.438525
-223.788346,-170.697959,-214.760995
-222.338223,-170.530065,-214.727651
-221.984722,-169.654655,-214.977556
-222.882235,-170.119168,-215.100775
-222.868825,-168.694994,-214.41614
-225.997021,-169.782005,-216.506922
-226.026401,-171.003261,-217.019968
-222.248483,-172.705343,-217.0745
-227.116829,-167.858418,-216.085153
-226.152295,-166.647596,-214.857658
-222.927469,-169.535504,-219.635793
-225.065932,-167.964936,-217.751167
-227.134458,-166.532558,-219.511363
-225.160586,-169.801263,-217.101111
-227.593824,-170.095565,-216.981365
-230.554807,-169.67913,-221.239169
-225.316692,-167.785914,-220.110706
-225.820011,-167.038982,-218.733943
-223.642889,-170.019511,-216.48283
-227.221049,-169.766605,-220.114662
-230.823391,-168.8034,-213.615783
-230.705791,-166.594879,-215.870986
-230.276663,-168.773095,-217.909351
-228.259891,-165.91009,-220.160375
-227.505373,-168.189213,-218.935359
-231.216192,-167.803965,-218.099775
-229.001235,-168.22749,-218.368765
-230.796822,-166.07678,-216.403738
-227.423673,-167.757454,-217.631042
-227.760014,-168.293196,-217.991171
-229.350782,-167.054517,-217.390203
-229.407224,-166.788613,-217.603316
-228.296525,-167.280915,-217.861306
-231.548541,-165.94758,-216.695201
-227.191111,-165.745553,-217.269477
-231.383962,-168.596865,-219.208928
-232.616172,-165.241891,-221.618285
-232.717024,-166.45569,-219.366318
-229.876177,-166.025309,-219.421136
-232.924317,-167.504994,-220.064576
-228.397339,-164.809291,-219.059701
-232.212971,-165.065818,-218.330539
-228.714171,-166.056048,-218.766471

==> FIGS/fmnist_.csv <==
-548.96753,-548.96753,-518.000424
-327.961403,-315.827768,-281.755101
-312.052687,-300.724199,-278.531826
-305.475037,-292.557133,-275.185039
-298.422583,-287.378864,-272.331852
-296.719889,-277.463275,-273.158161
-289.704401,-274.936063,-272.031965
-286.926894,-271.347819,-270.40647
-282.634765,-268.285496,-270.298324
-281.274043,-267.498619,-268.375085
-280.742294,-265.270651,-268.464611
-279.352725,-264.230499,-268.536314
-278.64044,-263.803099,-267.745769
-277.077361,-263.111535,-268.032752
-275.32277,-261.221397,-267.795208
-274.294877,-260.785191,-266.526885
-275.983032,-262.036565,-269.168889
-270.459036,-260.553694,-266.648816
-267.713342,-259.106444,-268.932028
-270.089004,-258.207461,-270.796283
-274.552513,-257.334286,-267.672809
-272.006444,-257.275127,-271.021825
-262.891013,-256.567985,-268.697092
-257.056181,-257.384657,-266.568903
-257.225003,-256.166002,-264.758015
-258.616744,-255.248753,-270.073261
-258.880125,-255.912531,-268.852576
-258.536682,-256.847493,-267.973272
-260.180791,-255.103797,-272.30253
-260.708012,-254.112543,-270.150348
-261.513845,-256.48789,-266.626802
-261.617804,-253.129019,-269.421161
-262.8641,-253.451154,-267.920433
-263.177462,-253.244519,-269.265225
-263.929834,-253.142806,-266.980574
-264.900088,-252.736868,-265.204805
-265.172293,-253.383301,-264.391123
-264.77415,-251.917075,-271.230773
-266.59275,-255.211949,-265.766687
-266.575161,-252.027627,-265.404833
-267.159269,-251.762338,-268.826884
-268.22377,-252.807994,-266.382646
-268.603897,-252.244778,-270.429941
-268.774317,-252.334694,-267.892455
-268.974559,-251.476362,-266.299309
-268.572262,-253.294707,-267.118312
-270.317087,-252.35354,-268.18203
-270.406501,-251.429758,-268.286068
-271.18362,-253.421364,-269.18352
-270.660821,-250.890013,-272.425902
-271.380906,-250.260252,-272.735444
-272.006292,-251.135989,-266.271459
-272.882818,-249.026696,-269.425885
-273.354115,-249.23332,-269.489027
-274.732604,-249.54342,-269.210529
-274.558634,-250.375676,-267.301463
-274.295676,-250.800761,-270.053841
-273.506767,-252.102858,-272.484942
-274.323658,-249.241889,-269.19388
-275.495283,-250.777186,-268.281968
-274.844025,-248.259915,-273.492788
-275.220162,-250.875063,-265.447341
-275.891488,-248.311215,-273.19271
-276.995659,-247.181808,-268.755945
-276.656533,-251.519692,-267.660193
-277.068274,-249.008492,-266.706184
-277.059838,-247.032329,-271.752978
-277.538159,-247.519431,-268.035784
-277.988798,-248.242698,-271.099794
-278.337166,-247.586689,-270.259658
-278.24937,-250.440958,-269.596178
-278.318987,-248.230829,-271.345149
-278.633005,-250.201771,-273.485201
-278.37388,-250.557411,-269.178222
-278.657694,-246.312865,-271.234542
-278.899151,-249.557605,-269.000773
-279.653377,-247.251857,-266.678448
-280.182259,-245.867788,-269.281392
-280.00226,-248.253235,-271.413365
-280.288731,-245.87732,-273.004087
-281.591385,-249.396269,-263.906319
-280.474093,-246.174716,-270.378084
-280.467334,-249.899982,-267.80611
-280.379618,-248.378409,-273.194933
-281.609713,-249.326263,-272.884345
-281.433855,-250.051888,-268.109381
-281.887785,-253.987253,-273.609138
-281.838949,-249.596877,-275.743254
-281.66938,-253.254932,-269.405309
-282.470326,-249.184831,-269.183534
-282.372455,-245.11674,-270.88906
-282.255516,-245.325058,-270.072635
-281.628816,-249.726398,-273.877165
-281.91816,-246.842508,-270.723504
-282.406371,-247.280447,-267.962528
-283.062803,-244.295544,-270.773266
-283.240214,-247.750611,-268.05695
-283.853437,-248.138175,-267.769391
-283.93191,-249.431117,-272.546459
-283.680176,-244.924884,-266.435941
-284.59152,-249.780784,-272.554901
-284.19066,-244.633695,-272.2734

==> FIGS/kmnist_.csv <==
-546.247962,-546.247962,-516.208545
-337.688845,-337.723174,-223.165366
-315.768226,-315.566712,-218.453601
-305.811379,-303.91897,-214.937846
-292.660836,-289.077786,-210.339769
-284.561958,-281.857228,-211.24372
-282.213667,-276.83864,-208.729981
-280.496951,-271.937534,-206.132343
-279.370844,-269.788838,-210.492899
-277.319981,-265.649602,-205.98215
-274.064792,-261.733612,-209.207758
-273.956994,-259.406267,-207.459225
-273.610023,-258.541358,-210.655476
-272.212908,-253.540852,-209.497262
-271.469207,-252.280756,-210.152359
-271.680978,-251.260142,-206.876448
-270.018724,-250.818903,-210.077291
-271.54304,-247.275156,-210.744885
-270.768401,-247.332884,-209.119263
-268.533776,-246.095432,-208.838352
-270.322292,-244.435604,-209.290927
-270.340037,-243.417517,-209.782054
-268.95253,-242.790123,-210.311998
-269.144809,-243.594346,-208.651336
-269.718798,-240.303793,-210.285048
-269.031414,-241.657826,-210.967108
-269.277478,-241.094848,-208.400065
-268.553403,-237.040682,-207.577822
-268.34652,-239.544647,-211.463002
-270.864377,-238.754312,-208.332476
-269.087712,-236.664762,-209.137996
-268.364485,-237.843414,-209.82879
-268.482444,-237.395673,-209.60461
-270.595539,-234.888984,-211.353391
-269.244662,-235.209626,-206.081834
-271.007169,-234.926028,-213.941282
-270.132087,-235.273499,-209.269697
-271.30897,-233.64898,-208.135845
-270.31857,-232.98281,-209.663798
-272.759817,-233.83044,-210.860271
-270.382321,-233.4741,-211.15556
-270.986027,-231.180097,-209.704031
-271.142936,-231.958001,-208.533396
-271.176167,-231.195921,-209.358436
-271.676483,-233.40767,-209.027195
-272.203727,-230.661171,-207.812988
-271.575485,-230.818068,-208.945616
-272.383757,-231.312437,-208.760924
-271.838103,-230.06396,-208.880332
-271.873039,-230.368529,-210.395939
-272.29363,-228.607302,-207.997758
-272.845743,-229.876052,-207.290556
-272.594968,-228.884757,-209.696779
-272.828755,-228.775957,-208.820943
-272.653542,-229.620632,-207.712873
-275.4196,-230.232845,-210.12997
-272.204485,-228.606156,-211.19634
-273.820658,-230.256663,-210.087616
-272.706744,-228.545493,-209.096849
-271.967165,-228.402065,-208.484736
-273.506749,-227.248682,-209.094408
-275.200608,-228.657334,-209.309326
-274.863505,-229.511152,-208.318886
-274.386843,-226.261453,-210.834473
-274.652085,-226.069146,-211.614063
-275.145847,-228.033766,-209.978146
-273.775261,-229.004906,-209.682565
-274.964988,-227.95921,-210.205792
-274.526809,-228.253637,-209.529716
-273.557088,-227.744976,-211.440898
-276.016784,-227.536649,-206.387503
-276.451238,-227.614762,-207.803155
-272.120916,-225.983325,-209.250487
-275.66795,-227.99064,-209.793042
-275.353452,-227.776591,-206.639077
-278.498727,-225.655881,-212.293152
-277.59803,-226.430104,-209.671227
-278.030375,-225.494084,-212.100234
-276.639625,-226.638114,-210.073553
-276.962108,-226.897551,-209.375675
-275.332756,-227.101656,-209.204726
-277.042471,-227.670823,-210.511591
-275.808119,-226.814677,-210.654203
-275.20206,-226.690386,-209.427015
-276.650851,-226.738901,-206.775862
-277.421791,-225.750065,-208.190332
-277.656923,-227.473446,-207.263605
-278.000085,-225.789236,-210.615248
-279.177151,-224.881286,-209.209689
-277.642413,-225.474566,-209.047797
-279.258725,-227.177153,-211.303319
-276.516713,-225.282698,-210.816339
-278.569685,-225.936709,-209.871534
-277.492137,-226.603311,-211.521729
-280.369466,-225.493196,-207.510294
-278.440828,-225.817572,-207.807175
-278.104546,-224.354847,-208.775282
-280.286719,-224.572578,-208.637039
-279.436534,-227.479147,-210.803809
-278.581611,-226.1677,-207.658358
-279.727005,-226.01721,-208.200162
-278.018119,-224.772026,-207.377765

==> FIGS/mnist_.csv <==
-544.664258,-544.664258,-529.753348
-205.907804,-204.284084,-150.699909
-202.999433,-152.907931,-118.868124
-200.767734,-136.98672,-119.286887
-197.478066,-139.701738,-114.306416
-190.836878,-128.285813,-112.524654
-184.493697,-130.220665,-113.524371
-179.285238,-123.469073,-116.530047
-176.668557,-121.161669,-113.126402
-174.682011,-119.756889,-112.898775
-173.599882,-119.517248,-109.873391
-172.971464,-119.836144,-110.816932
-173.15798,-117.658652,-111.319354
-172.589769,-118.665105,-109.378488
-172.666099,-115.798422,-109.595424
-172.580837,-115.898295,-109.657521
-174.285253,-117.171274,-112.294447
-172.492165,-115.263804,-110.338869
-173.761188,-115.03927,-110.73289
-173.625916,-114.617783,-109.42507
-173.590375,-115.298822,-109.926363
-173.608554,-116.262265,-110.416825
-173.803082,-114.86932,-110.066591
-173.948042,-116.042912,-110.434174
-175.902179,-116.310868,-110.386271
-175.2056,-115.636903,-110.550568
-175.401594,-116.967138,-111.662715
-175.071284,-116.970527,-108.578896
-175.303781,-116.557251,-108.957001
-177.385659,-115.728903,-112.697459
-177.058813,-116.146033,-108.296379
-177.278166,-115.611067,-109.665593
-177.036028,-116.321755,-111.004369
-179.058897,-115.495658,-110.477966
-179.661681,-115.265277,-111.004395
-178.283384,-116.302235,-109.473848
-178.439819,-114.69795,-109.927839
-180.638028,-120.400459,-111.631727
-180.642581,-114.581024,-109.387131
-181.905514,-113.29015,-109.73869
-182.046326,-114.72381,-107.885407
-181.148535,-113.865855,-110.927561
-182.412259,-113.013111,-111.244063
-180.802205,-114.671661,-110.44648
-183.453736,-112.81874,-108.538105
-183.145559,-116.173478,-107.200279
-183.787665,-113.265961,-109.768359
-183.207503,-112.964324,-110.362387
-185.259579,-116.77934,-108.650607
-185.020629,-115.55302,-107.486863
-186.250233,-118.648944,-109.046848
-185.449026,-128.97204,-110.354465
-186.542657,-114.251839,-108.720951
-187.155215,-115.662669,-110.470795
-185.71727,-124.124719,-110.287637
-187.839931,-114.34832,-110.897516
-187.611259,-114.1896,-109.319248
-188.281223,-113.341498,-108.581064
-188.798501,-114.889099,-109.954562
-187.570756,-113.178517,-110.30279
-189.606287,-113.948054,-108.842773
-190.216407,-115.076121,-108.260738
-189.267025,-115.839729,-109.662765
-189.759695,-114.606686,-108.647903
-189.949897,-114.669184,-107.973698
-191.125285,-114.67465,-109.89598
-191.10372,-114.146998,-109.839671
-191.696004,-114.639236,-106.781172
-190.674457,-115.793342,-108.583112
-191.57067,-113.874231,-109.429915
-192.260869,-115.869444,-110.702703
-192.975638,-115.81205,-110.068194
-193.582035,-115.607091,-110.415721
-193.068122,-118.074358,-109.633047
-194.307077,-114.688071,-108.801193
-193.279918,-115.984083,-108.940387
-194.683727,-115.395591,-109.206586
-194.49948,-114.374087,-109.490766
-195.037689,-116.797656,-111.001575
-195.004436,-130.799501,-108.590758
-195.145788,-116.569368,-110.71455
-195.958575,-114.694968,-107.881907
-196.641296,-116.443827,-111.143424
-195.542269,-114.934033,-107.194034
-195.169536,-115.044603,-109.190338
-196.510397,-116.662201,-108.386615
-196.470565,-115.600818,-107.480369
-198.072633,-117.575147,-107.746664
-198.577064,-114.449728,-109.756328
-198.176713,-115.025146,-108.916269
-198.152666,-114.8305,-106.656034
-197.394146,-115.155782,-109.374859
-198.042257,-116.759164,-107.908786
-198.96973,-116.972914,-108.814779
-199.404453,-125.883878,-110.466403
-199.524967,-115.277702,-109.037753
-198.968797,-116.45196,-111.888447
-200.394761,-123.814573,-107.004023
-199.831836,-123.599723,-110.038658
-199.8804,-115.091917,-109.788656
-200.167192,-118.434011,-107.175917
-200.918736,-115.47078,-110.530875
